Almost colour-balanced spanning forests in complete graphs

Given $K_n$ whose edges are coloured red and blue, and a forest $F$ of order $n$, we seek embeddings of $F$ with small imbalance, that is, difference between the numbers of red and blue edges. We show that if the $2$-colouring of the edges of $K_n$ is balanced, meaning that the numbers of red and blue edges are equal, and $F$ has maximum degree $\Delta$, then one can find an embedding of $F$ into $K_n$ whose imbalance is at most $\Delta/2 + 18$, which is essentially best possible and resolves a conjecture of Mohr, Pardey, and Rautenbach. Furthermore, we give a tighter bound for the imbalance for small values of $\Delta$. In particular, we prove that the imbalance can be taken to be constant in the case where $\Delta<n(1/4 - \eta)$ for any constant $\eta>0$.

==> different-cliques.tikz <==
\documentclass{standalone}

\usepackage{tikz, pgf}

\begin{document}

\begin{tikzpicture}[scale=1]
    \draw (-1.3,7) node {$(i).$};
    
    \fill[blue!50!lightgray] (0, 3.4) rectangle +(4, 3.2);
    \fill[red!50!white] (0, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (0, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[blue!50!lightgray] (4, 5) ellipse [x radius = 1.5cm, y radius = 1.75cm];
    \draw (4, 5) ellipse [x radius = 1.5cm, y radius = 1.75cm];

    \begin{scope}[ultra thick]
        \draw (0,5.6) ellipse [x radius = 1.2cm, y radius = 1cm];
        \draw (4,5) ellipse [x radius = 1.2cm, y radius = 1cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (3.4,5.9) -- (0,3.6);
        \draw (4,4) -- (0,3.6);
        \draw (3.4,5.9) -- (0,4.2);
        \draw (4,4) -- (0,4.2);
    \end{scope}
    \draw (0,5.6) node {$H$};
    \draw (4,5) node {$H\setminus\{v_1,v_3\}$};
    \draw (-0.3,3.6) node {$v_1$};
    \draw (-0.3,4.2) node {$v_3$};

%----------------------------------------------------------%
    
    \draw (6.7,7) node {$(ii).$};
    
    \fill[blue!50!lightgray] (8, 3.4) rectangle +(4, 3.2);
    \fill[red!50!white] (8, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (8, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[blue!50!lightgray] (12, 5) ellipse [x radius = 1.5cm, y radius = 1.75cm];
    \draw (12, 5) ellipse [x radius = 1.5cm, y radius = 1.75cm];

    \begin{scope}[ultra thick]
        \draw (8,5.6) ellipse [x radius = 1.2cm, y radius = 1cm];
        \draw (12,5) ellipse [x radius = 1.2cm, y radius = 1cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (11.4,5.9) -- (8,3.6);
        \draw (12,4) -- (8,3.6);
        \draw (11.4,5.9) -- (8,4.2);
        \draw (12,4) -- (8,4.2);

        \draw (8,3.6) -- (8,4.2);
    \end{scope}
    \draw (8,5.6) node {$H$};
    \draw (12,5) node {$H\setminus\{v_1,v_2\}$};
    \draw (7.7,3.6) node {$v_1$};
    \draw (7.7,4.2) node {$v_2$};
    
%----------------------------------------------------------%

    \draw (2.7,2) node {$(iii).$};
    
    \fill[blue!50!lightgray] (4, -1.6) rectangle +(4, 3.2);
    \fill[red!50!white] (4, 0) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (4, 0) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[blue!50!lightgray] (8, 0) ellipse [x radius = 1.5cm, y radius = 1.75cm];
    \draw (8, 0) ellipse [x radius = 1.5cm, y radius = 1.75cm];

    \begin{scope}[ultra thick]
        \draw (4,0.7) ellipse [x radius = 1.2cm, y radius = 1cm];
        \draw (8,-0.4) ellipse [x radius = 1.35cm, y radius = 1cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (4, 1.7) -- (8, 1.1);
        \draw (4.5, -0.2) -- (8, 1.1);
        
        \draw (4, -0.7) -- (8, -1.4);
        \draw (4, -1.2) -- (8, -1.4);
        \draw (4, -1.7) -- (8, -1.4);
        
        \draw (4, -0.7) -- (7.4, 0.5);
        \draw (4, -1.2) -- (7.4, 0.5);
        \draw (4, -1.7) -- (7.4, 0.5);
    \end{scope}
    \draw (4,0.7) node {$H\setminus\{v_1\}$};
    \draw (8,-0.4) node {$H\setminus\{v_1,v_3,v_4\}$};
    \draw (8.3,1.1) node {$v_1$};
    \draw (3.7,-0.7) node {$v_1$};
    \draw (3.7,-1.2) node {$v_3$};
    \draw (3.7,-1.7) node {$v_4$};
\end{tikzpicture}

\end{document}

==> equal-cliques.tikz <==
\documentclass{standalone}

\usepackage{tikz, pgf}

\begin{document}

\begin{tikzpicture}[scale=1]
    \draw (-1.3,7) node {$(i).$};
    
    \fill[blue!50!lightgray] (0, 3.25) rectangle +(4, 3.5);
    \fill[red!50!white] (0, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (0, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[red!50!white] (4, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (4, 5) ellipse [x radius = 1.5cm, y radius = 2cm];

    \begin{scope}[ultra thick]
        \draw (0,5.6) ellipse [x radius = 1.2cm, y radius = 1cm];
        \draw (4,4.4) ellipse [x radius = 1.2cm, y radius = 1cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (0.2,6.6) -- (4,6.4);
        \draw (0.2,4.6) -- (4,6.4);
        \draw (0.2,6.6) -- (4,5.8);
        \draw (0.2,4.6) -- (4,5.8);

        \draw (3.8,5.4) -- (0,3.6);
        \draw (3.8,3.4) -- (0,3.6);
        \draw (3.8,5.4) -- (0,4.2);
        \draw (3.8,3.4) -- (0,4.2);
    \end{scope}
    \draw (0,5.6) node {$H\setminus\{v_1,v_2'\}$};
    \draw (4,4.4) node {$H\setminus\{v_1,v_2'\}$};
    \draw (4.3,6.4) node {$v_1$};
    \draw (4.3,5.8) node {$v_2'$};
    \draw (-0.3,3.6) node {$v_1$};
    \draw (-0.3,4.2) node {$v_2'$};

%----------------------------------------------------------%
    
    \draw (6.7,7) node {$(ii).$};
    
    \fill[blue!50!lightgray] (8, 3.25) rectangle +(4, 3.5);
    \fill[red!50!white] (8, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (8, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[red!50!white] (12, 5) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (12, 5) ellipse [x radius = 1.5cm, y radius = 2cm];

    \begin{scope}[ultra thick]
        \draw (8,5.6) ellipse [x radius = 1.2cm, y radius = 1cm];
        \draw (12,4.4) ellipse [x radius = 1.2cm, y radius = 1cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (8.2,6.6) -- (12,6.4);
        \draw (8.2,4.6) -- (12,6.4);
        \draw (8.2,6.6) -- (12,5.8);
        \draw (8.2,4.6) -- (12,5.8);

        \draw (11.8,5.4) -- (8,3.6);
        \draw (11.8,3.4) -- (8,3.6);
        \draw (11.8,5.4) -- (8,4.2);
        \draw (11.8,3.4) -- (8,4.2);

        \draw (12,6.4) -- (12,5.8);
    \end{scope}
    \draw (8,5.6) node {$H\setminus\{v_1,v_2\}$};
    \draw (12,4.4) node {$H\setminus\{v_1,v_2'\}$};
    \draw (12.3,6.4) node {$v_1$};
    \draw (12.3,5.8) node {$v_2$};
    \draw (7.7,3.6) node {$v_1$};
    \draw (7.7,4.2) node {$v_2'$};
    
%----------------------------------------------------------%

    \draw (2.7,2) node {$(iii).$};
    
    \fill[blue!50!lightgray] (4, -1.75) rectangle +(4, 3.5);
    \fill[red!50!white] (4, 0) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (4, 0) ellipse [x radius = 1.5cm, y radius = 2cm];
    \fill[red!50!white] (8, 0) ellipse [x radius = 1.5cm, y radius = 2cm];
    \draw (8, 0) ellipse [x radius = 1.5cm, y radius = 2cm];

    \begin{scope}[ultra thick]
        \draw (4,0.8) circle [radius=0.9cm];
        \draw (8,0.95) circle [radius=0.7cm];
        \draw (4,-0.95) circle [radius=0.7cm];
        \draw (8,-0.8) circle [radius=0.9cm];
    \end{scope}
    \begin{scope}[thick]
        \draw (4, 1.7) -- (8, 1.65);
        \draw (4, -0.1) -- (8, 0.25);
        \draw (4, -1.65) -- (8, -1.7);
        \draw (4, -0.25) -- (8, 0.1);
    \end{scope}
    \draw (4,0.8) node {$A$};
    \draw (8,0.95) node {$B$};
    \draw (4,-0.95) node {$B$};
    \draw (8,-0.8) node {$A$};
\end{tikzpicture}

\end{document}

==> ft.tikz <==
\documentclass{standalone}

\usepackage{tikz, pgf}

\begin{document}

\begin{tikzpicture}[scale=0.75]
    \fill[red!50!white] (0, -0.8) rectangle +(4, 1.6);
    \fill[blue!50!lightgray] (0, 2.2) rectangle +(4, 1.6);
    \fill[blue!50!lightgray] (8, -0.8) rectangle +(4, 1.6);
    \fill[red!50!white] (8, 2.2) rectangle +(4, 1.6);

    \draw (0, -0.8) -- (4, -0.8);
    \draw (0, 0.8) -- (4, 0.8);
    \draw (0, 2.2) -- (4, 2.2);
    \draw (0, 3.8) -- (4, 3.8);
    \draw (8, -0.8) -- (12, -0.8);
    \draw (8, 0.8) -- (12, 0.8);
    \draw (8, 2.2) -- (12, 2.2);
    \draw (8, 3.8) -- (12, 3.8);

    \fill[red!50!white] (0, 0) circle [radius=1cm];
    \draw (0, 0) circle[radius=1cm];
    \fill[red!50!white] (0, 3) circle [radius=1cm];
    \draw (0, 3) circle [radius=1cm];
    
    \fill[blue!50!lightgray] (4, 0) circle [radius=1cm];
    \draw (4, 0) circle[radius=1cm];
    \fill[red!50!white] (4, 3) circle [radius=1cm];
    \draw (4, 3) circle [radius=1cm];
    
    \fill[red!50!white] (8, 0) circle [radius=1cm];
    \draw (8, 0) circle[radius=1cm];
    \fill[blue!50!lightgray] (8, 3) circle [radius=1cm];
    \draw (8, 3) circle [radius=1cm];
    
    \fill[blue!50!lightgray] (12, 0) circle [radius=1cm];
    \draw (12, 0) circle[radius=1cm];
    \fill[blue!50!lightgray] (12, 3) circle [radius=1cm];
    \draw (12, 3) circle [radius=1cm];
\end{tikzpicture}

\end{document}
